Finite Element Error Estimates for Critical Growth Semilinear Problems without Angle Conditions

In this article we consider a priori error and pointwise estimates for finite element approximations of solutions to semilinear elliptic boundary value problems in d>=2 space dimensions, with nonlinearities satisfying critical growth conditions. It is well-understood how mesh geometry impacts finite element interpolant quality, and leads to the reasonable notion of shape regular simplex meshes. It is also well-known how to perform both mesh generation and simplex subdivision, in arbitrary space dimension, so as to guarantee the entire hierarchy of nested simplex meshes produced through subdivision continue to satisfy shape regularity. However, much more restrictive angle conditions are needed for basic a priori quasi-optimal error estimates, as well as for a priori pointwise estimates. These angle conditions, which are particularly difficult to satisfy in three dimensions in any type of unstructured or adaptive setting, are needed to gain pointwise control of the nonlinearity through discrete maximum principles. This represents a major gap in finite element approximation theory for nonlinear problems on unstructured meshes, and in particular for adaptive methods. In this article, we close this gap in the case of semilinear problems with critical or sub-critical nonlinear growth, by deriving a priori estimates directly, without requiring the discrete maximum principle, and hence eliminating the need for restrictive angle conditions. Our main result is a type of local Lipschitz property that relies only on the continuous maximum principle, together with the growth condition. We also show that under some additional smoothness assumptions, the a priori error estimate itself is enough to give pointwise control the discrete solution, without the need for restrictive angle conditions. Numerical experiments confirm our theoretical conclusions.

==> abs-arxiv.txt <==
In this article we consider a priori error and pointwise estimates 
for finite element approximations of solutions to 
semilinear elliptic boundary value problems in d>=2 space dimensions,
with nonlinearities satisfying critical growth conditions.
It is well-understood how mesh geometry impacts finite element interpolant 
quality, and leads to the reasonable notion of shape regular simplex
meshes.
It is also well-known how to perform both mesh generation and simplex 
subdivision, in arbitrary space dimension, so as to guarantee the entire 
hierarchy of nested simplex meshes produced through subdivision
continue to satisfy shape regularity.
However, much more restrictive angle conditions are
needed for basic a priori quasi-optimal error 
estimates, as well as for a priori pointwise estimates.
These angle conditions, which are particularly difficult
to satisfy in three dimensions in any type of unstructured or adaptive setting,
are needed to gain pointwise control of the nonlinearity through discrete 
maximum principles.
This represents a major gap in finite element approximation theory
for nonlinear problems on unstructured meshes, and in particular for
adaptive methods.
In this article, we close this gap in the case of semilinear problems with
critical or sub-critical nonlinear growth, by deriving
a priori estimates directly, without requiring the discrete 
maximum principle, and hence eliminating the need for restrictive 
angle conditions.
Our main result is a type of local Lipschitz property that relies only
on the continuous maximum principle, together with the growth condition.
We also show that under some additional smoothness assumptions,
the a priori error estimate itself is enough to give
pointwise control the discrete solution, without the need for restrictive
angle conditions. Numerical experiments confirm our theoretical conclusions.

